Terrestrial planet formation in a circumbinary disc around a coplanar binary

With n-body simulations, we model terrestrial circumbinary planet (CBP) formation with an initial surface density profile motivated by hydrodynamic circumbinary gas disc simulations. The binary plays an important role in shaping the initial distribution of bodies. After the gas disc has dissipated, the torque from the binary speeds up the planet formation process by promoting body-body interactions but also drives the ejection of planet building material from the system at an early time. Fewer but more massive planets form around a close binary compared to a single star system. A sufficiently wide or eccentric binary can prohibit terrestrial planet formation. Eccentric binaries and exterior giant planets exacerbate these effects as they both reduce the radial range of the stable orbits. However, with a large enough stable region, the planets that do form are more massive, more eccentric and more inclined. The giant planets remain on stable orbits in all our simulations suggesting that giant planets are long-lived in planetary systems once they are formed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
